Residual based Error Estimate and Quasi-Interpolation on Polygonal Meshes for High Order BEM-based FEM

Only a few numerical methods can treat boundary value problems on polygonal and polyhedral meshes. The BEM-based Finite Element Method is one of the new discretization strategies, which make use of and benefits from the flexibility of these general meshes that incorporate hanging nodes naturally. The article in hand addresses quasi-interpolation operators for the approximation space over polygonal meshes. To prove interpolation estimates the Poincar\'e constant is bounded uniformly for patches of star-shaped elements. These results give rise to the residual based error estimate for high order BEM-based FEM and its reliability as well as its efficiency are proven. Such a posteriori error estimates can be used to gauge the approximation quality and to implement adaptive FEM strategies. Numerical experiments show optimal rates of convergence for meshes with non-convex elements on uniformly as well as on adaptively refined meshes.

==> fig/plain_nb.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{plain_nb.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1779,1662)(-11,-811)
\end{picture}%


==> fig/plain_np.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{plain_np.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1779,1662)(-11,-811)
\end{picture}%


==> v011 - arXiv/fig/PsiK2_adaptive.pdf_t <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \begin{picture}(7370.00,3968.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(860,640){\makebox(0,0)[r]{\strut{}$10^{-3}$}}%
      \put(860,1257){\makebox(0,0)[r]{\strut{}$10^{-2}$}}%
      \put(860,1875){\makebox(0,0)[r]{\strut{}$10^{-1}$}}%
      \put(860,2492){\makebox(0,0)[r]{\strut{}$10^{0}$}}%
      \put(860,3110){\makebox(0,0)[r]{\strut{}$10^{1}$}}%
      \put(860,3727){\makebox(0,0)[r]{\strut{}$10^{2}$}}%
      \put(980,440){\makebox(0,0){\strut{}$10^{1}$}}%
      \put(2327,440){\makebox(0,0){\strut{}$10^{2}$}}%
      \put(3673,440){\makebox(0,0){\strut{}$10^{3}$}}%
      \put(5020,440){\makebox(0,0){\strut{}$10^{4}$}}%
      \put(6366,440){\makebox(0,0){\strut{}$10^{5}$}}%
      \put(160,2183){\rotatebox{-270}{\makebox(0,0){\strut{}$\|u-u_h\|_b$, $\eta_R$}}}%
      \put(3994,140){\makebox(0,0){\strut{}number of degrees of freedom}}%
      \put(6105,2601){\makebox(0,0)[l]{\strut{}\footnotesize$2$}}%
      \put(6694,2563){\makebox(0,0)[l]{\strut{}\footnotesize$1$}}%
      \put(5173,1945){\makebox(0,0)[l]{\strut{}\footnotesize$1$}}%
      \put(5364,1875){\makebox(0,0)[l]{\strut{}\footnotesize$1$}}%
      \put(4335,832){\makebox(0,0)[l]{\strut{}\footnotesize$2$}}%
      \put(4079,952){\makebox(0,0)[l]{\strut{}\footnotesize$3$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(2540,1803){\makebox(0,0)[r]{\strut{}$\|\cdot\|_b,\,k=1$}}%
      \csname LTb\endcsname%
      \put(2540,1603){\makebox(0,0)[r]{\strut{}$\|\cdot\|_b,\,k=2$}}%
      \csname LTb\endcsname%
      \put(2540,1403){\makebox(0,0)[r]{\strut{}$\|\cdot\|_b,\,k=3$}}%
      \csname LTb\endcsname%
      \put(2540,1203){\makebox(0,0)[r]{\strut{}$\eta_R,\,k=1$}}%
      \csname LTb\endcsname%
      \put(2540,1003){\makebox(0,0)[r]{\strut{}$\eta_R,\,k=2$}}%
      \csname LTb\endcsname%
      \put(2540,803){\makebox(0,0)[r]{\strut{}$\eta_R,\,k=3$}}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics{PsiK2_adaptive}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> v011 - arXiv/fig/SinSin_uniform_Eta.pdf_t <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \begin{picture}(4648.00,3854.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(860,640){\makebox(0,0)[r]{\strut{}$10^{-8}$}}%
      \put(860,1065){\makebox(0,0)[r]{\strut{}$10^{-7}$}}%
      \put(860,1489){\makebox(0,0)[r]{\strut{}$10^{-6}$}}%
      \put(860,1914){\makebox(0,0)[r]{\strut{}$10^{-5}$}}%
      \put(860,2339){\makebox(0,0)[r]{\strut{}$10^{-4}$}}%
      \put(860,2764){\makebox(0,0)[r]{\strut{}$10^{-3}$}}%
      \put(860,3188){\makebox(0,0)[r]{\strut{}$10^{-2}$}}%
      \put(860,3613){\makebox(0,0)[r]{\strut{}$10^{-1}$}}%
      \put(1413,440){\makebox(0,0){\strut{}$10^{-2}$}}%
      \put(2850,440){\makebox(0,0){\strut{}$10^{-1}$}}%
      \put(4287,440){\makebox(0,0){\strut{}$10^{0}$}}%
      \put(160,2126){\rotatebox{-270}{\makebox(0,0){\strut{}$\eta_R/|u|_{1,\Omega}$}}}%
      \put(2633,140){\makebox(0,0){\strut{}$h$}}%
      \put(1576,2917){\makebox(0,0)[l]{\strut{}\footnotesize$1$}}%
      \put(1258,2872){\makebox(0,0)[l]{\strut{}\footnotesize$1$}}%
      \put(1576,2298){\makebox(0,0)[l]{\strut{}\footnotesize$1$}}%
      \put(1258,2170){\makebox(0,0)[l]{\strut{}\footnotesize$2$}}%
      \put(2176,917){\makebox(0,0)[l]{\strut{}\footnotesize$1$}}%
      \put(2531,1267){\makebox(0,0)[l]{\strut{}\footnotesize$3$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(3384,1203){\makebox(0,0)[r]{\strut{}$k=1$}}%
      \csname LTb\endcsname%
      \put(3384,1003){\makebox(0,0)[r]{\strut{}$k=2$}}%
      \csname LTb\endcsname%
      \put(3384,803){\makebox(0,0)[r]{\strut{}$k=3$}}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics{SinSin_uniform_Eta}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> v011 - arXiv/fig/SinSin_uniform_L2.pdf_t <==
% GNUPLOT: LaTeX picture with Postscript
\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package color not loaded in conjunction with
      terminal option `colourtext'%
    }{See the gnuplot documentation for explanation.%
    }{Either use 'blacktext' in gnuplot or load the package
      color.sty in LaTeX.}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\includegraphics[2][]{%
    \GenericError{(gnuplot) \space\space\space\@spaces}{%
      Package graphicx or graphics not loaded%
    }{See the gnuplot documentation for explanation.%
    }{The gnuplot epslatex terminal needs graphicx.sty or graphics.sty.}%
    \renewcommand\includegraphics[2][]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \@ifundefined{ifGPcolor}{%
    \newif\ifGPcolor
    \GPcolortrue
  }{}%
  \@ifundefined{ifGPblacktext}{%
    \newif\ifGPblacktext
    \GPblacktexttrue
  }{}%
  % define a \g@addto@macro without @ in the name:
  \let\gplgaddtomacro\g@addto@macro
  % define empty templates for all commands taking text:
  \gdef\gplbacktext{}%
  \gdef\gplfronttext{}%
  \makeatother
  \ifGPblacktext
    % no textcolor at all
    \def\colorrgb#1{}%
    \def\colorgray#1{}%
  \else
    % gray or color?
    \ifGPcolor
      \def\colorrgb#1{\color[rgb]{#1}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color[rgb]{1,0,0}}%
      \expandafter\def\csname LT1\endcsname{\color[rgb]{0,1,0}}%
      \expandafter\def\csname LT2\endcsname{\color[rgb]{0,0,1}}%
      \expandafter\def\csname LT3\endcsname{\color[rgb]{1,0,1}}%
      \expandafter\def\csname LT4\endcsname{\color[rgb]{0,1,1}}%
      \expandafter\def\csname LT5\endcsname{\color[rgb]{1,1,0}}%
      \expandafter\def\csname LT6\endcsname{\color[rgb]{0,0,0}}%
      \expandafter\def\csname LT7\endcsname{\color[rgb]{1,0.3,0}}%
      \expandafter\def\csname LT8\endcsname{\color[rgb]{0.5,0.5,0.5}}%
    \else
      % gray
      \def\colorrgb#1{\color{black}}%
      \def\colorgray#1{\color[gray]{#1}}%
      \expandafter\def\csname LTw\endcsname{\color{white}}%
      \expandafter\def\csname LTb\endcsname{\color{black}}%
      \expandafter\def\csname LTa\endcsname{\color{black}}%
      \expandafter\def\csname LT0\endcsname{\color{black}}%
      \expandafter\def\csname LT1\endcsname{\color{black}}%
      \expandafter\def\csname LT2\endcsname{\color{black}}%
      \expandafter\def\csname LT3\endcsname{\color{black}}%
      \expandafter\def\csname LT4\endcsname{\color{black}}%
      \expandafter\def\csname LT5\endcsname{\color{black}}%
      \expandafter\def\csname LT6\endcsname{\color{black}}%
      \expandafter\def\csname LT7\endcsname{\color{black}}%
      \expandafter\def\csname LT8\endcsname{\color{black}}%
    \fi
  \fi
  \setlength{\unitlength}{0.0500bp}%
  \begin{picture}(4648.00,3854.00)%
    \gplgaddtomacro\gplbacktext{%
      \csname LTb\endcsname%
      \put(980,640){\makebox(0,0)[r]{\strut{}$10^{-11}$}}%
      \put(980,970){\makebox(0,0)[r]{\strut{}$10^{-10}$}}%
      \put(980,1301){\makebox(0,0)[r]{\strut{}$10^{-9}$}}%
      \put(980,1631){\makebox(0,0)[r]{\strut{}$10^{-8}$}}%
      \put(980,1961){\makebox(0,0)[r]{\strut{}$10^{-7}$}}%
      \put(980,2292){\makebox(0,0)[r]{\strut{}$10^{-6}$}}%
      \put(980,2622){\makebox(0,0)[r]{\strut{}$10^{-5}$}}%
      \put(980,2952){\makebox(0,0)[r]{\strut{}$10^{-4}$}}%
      \put(980,3283){\makebox(0,0)[r]{\strut{}$10^{-3}$}}%
      \put(980,3613){\makebox(0,0)[r]{\strut{}$10^{-2}$}}%
      \put(1517,440){\makebox(0,0){\strut{}$10^{-2}$}}%
      \put(2902,440){\makebox(0,0){\strut{}$10^{-1}$}}%
      \put(4287,440){\makebox(0,0){\strut{}$10^{0}$}}%
      \put(160,2126){\rotatebox{-270}{\makebox(0,0){\strut{}$\|u-u_h\|_{0,\Omega}/\|u\|_{0,\Omega}$}}}%
      \put(2693,140){\makebox(0,0){\strut{}$h$}}%
      \put(1675,2544){\makebox(0,0)[l]{\strut{}\footnotesize$1$}}%
      \put(1367,2434){\makebox(0,0)[l]{\strut{}\footnotesize$2$}}%
      \put(1675,1961){\makebox(0,0)[l]{\strut{}\footnotesize$1$}}%
      \put(1367,1762){\makebox(0,0)[l]{\strut{}\footnotesize$3$}}%
      \put(2351,820){\makebox(0,0)[l]{\strut{}\footnotesize$1$}}%
      \put(2643,1201){\makebox(0,0)[l]{\strut{}\footnotesize$4$}}%
    }%
    \gplgaddtomacro\gplfronttext{%
      \csname LTb\endcsname%
      \put(3384,1203){\makebox(0,0)[r]{\strut{}$k=1\!\!$}}%
      \csname LTb\endcsname%
      \put(3384,1003){\makebox(0,0)[r]{\strut{}$k=2\!\!$}}%
      \csname LTb\endcsname%
      \put(3384,803){\makebox(0,0)[r]{\strut{}$k=3\!\!$}}%
    }%
    \gplbacktext
    \put(0,0){\includegraphics{SinSin_uniform_L2}}%
    \gplfronttext
  \end{picture}%
\endgroup


==> v011 - arXiv/fig/plain_nb.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{plain_nb.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1779,1662)(-11,-811)
\end{picture}%


==> v011 - arXiv/fig/plain_np.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{plain_np.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1779,1662)(-11,-811)
\end{picture}%

